DES Y1 Results: Validating cosmological parameter estimation using simulated Dark Energy Surveys

We use mock galaxy survey simulations designed to resemble the Dark Energy Survey Year 1 (DES Y1) data to validate and inform cosmological parameter estimation. When similar analysis tools are applied to both simulations and real survey data, they provide powerful validation tests of the DES Y1 cosmological analyses presented in companion papers. We use two suites of galaxy simulations produced using different methods, which therefore provide independent tests of our cosmological parameter inference. The cosmological analysis we aim to validate is presented in DES Collaboration et al. (2017) and uses angular two-point correlation functions of galaxy number counts and weak lensing shear, as well as their cross-correlation, in multiple redshift bins. While our constraints depend on the specific set of simulated realisations available, for both suites of simulations we find that the input cosmology is consistent with the combined constraints from multiple simulated DES Y1 realizations in the $\Omega_m-\sigma_8$ plane. For one of the suites, we are able to show with high confidence that any biases in the inferred $S_8=\sigma_8(\Omega_m/0.3)^{0.5}$ and $\Omega_m$ are smaller than the DES Y1 $1-\sigma$ uncertainties. For the other suite, for which we have fewer realizations, we are unable to be this conclusive; we infer a roughly 70% probability that systematic biases in the recovered $\Omega_m$ and $S_8$ are sub-dominant to the DES Y1 uncertainty. As cosmological analyses of this kind become increasingly more precise, validation of parameter inference using survey simulations will be essential to demonstrate robustness.

==> figs/cosmo_plots/bcc_all_S8.dat <==
chains: chains/all_b1.6_c*
S_8 prob within 1-sigma: 0.974893

==> figs/cosmo_plots/bcc_all_om.dat <==
chains: chains/all_b1.6_c*
cosmological_parameters--omega_m prob within 1-sigma: 0.995817

==> figs/cosmo_plots/bcc_wgt_S8.dat <==
chains: chains/wgt_*
S_8 prob within 1-sigma: 0.811844

==> figs/cosmo_plots/bcc_wgt_om.dat <==
chains: chains/wgt_*
cosmological_parameters--omega_m prob within 1-sigma: 0.995726

==> figs/cosmo_plots/bcc_xipm_S8.dat <==
chains: chains_slac/xipm_ss*
S_8 prob within 1-sigma: 0.994056

==> figs/cosmo_plots/bcc_xipm_om.dat <==
chains: chains_slac/xipm_ss*
cosmological_parameters--omega_m prob within 1-sigma: 0.843560

==> figs/cosmo_plots/micey1_ss_all_S8.dat <==
chains: chains_micey1/all_micey1_ss_rot*
S_8 prob within 1-sigma: 0.666767

==> figs/cosmo_plots/micey1_ss_all_om.dat <==
chains: chains_micey1/all_micey1_ss_rot*
cosmological_parameters--omega_m prob within 1-sigma: 0.574968

==> figs/cosmo_plots/micey1_wgt_S8.dat <==
chains: chains_micey1/wgt_*
S_8 prob within 1-sigma: 0.609749

==> figs/cosmo_plots/micey1_wgt_om.dat <==
chains: chains_micey1/wgt_*
cosmological_parameters--omega_m prob within 1-sigma: 0.678623

==> figs/cosmo_plots/micey1_xipm_ss_S8.dat <==
chains: chains_micey1/xipm_*
S_8 prob within 1-sigma: 0.488674

==> figs/cosmo_plots/micey1_xipm_ss_om.dat <==
chains: chains_micey1/xipm_*
cosmological_parameters--omega_m prob within 1-sigma: 0.390720
